RecycleGPT: An Autoregressive Language Model with Recyclable Module

Existing large language models have to run K times to generate a sequence of K tokens. In this paper, we present RecycleGPT, a generative language model with fast decoding speed by recycling pre-generated model states without running the whole model in multiple steps. Our approach relies on the observation that adjacent tokens in a sequence usually have strong correlations and the next token in a sequence can be reasonably guessed or inferred based on the preceding ones. Experiments and analysis demonstrate the effectiveness of our approach in lowering inference latency, achieving up to 1.4x speedup while preserving high performance.

==> base.csv <==
Step,Value
0.5,6.46875
1,5.28125
1.5,4.6875
2,4.3125
2.5,4.09375
3,3.984375
3.5,3.828125
4,3.6875
4.5,2.859375
5,3
5.5,2.5625
6,2.859375
6.5,2.875
7,2.671875
7.5,2.296875
8,2.59375
8.5,2.265625
9,2.53125
9.5,2.515625
10,2.515625
10.5,2.40625
11,2.328125
11.5,2.4375
12,2.328125
12.5,2.078125
13,2.234375
13.5,2.0625
14,1.9609375
14.5,1.9609375
15,2.125
15.5,2.484375
16,2.3125
16.5,2.28125
17,2.015625
17.5,2.46875
18,2.421875
18.5,2.140625
19,2.296875
19.5,2.34375
20,2.171875
20.5,2.140625
21,2.15625
21.5,2.15625
22,2.078125
22.5,2.203125
23,2.171875
23.5,1.953125
24,1.8984375
24.5,2.109375
25,2.203125
25.5,2.078125
26,1.984375
26.5,1.75
27,2.171875
27.5,1.8203125
28,1.953125
28.5,2.046875
29,1.8984375
29.5,2.171875
30,2.125
30.5,2.28125
31,2.265625
31.5,2.1875
32,1.984375
32.5,1.9453125
33,1.84375
33.5,2.171875
34,2.40625
34.5,2.046875
35,2.078125
35.5,2.015625
36,2.03125
36.5,2.03125
37,1.8203125
37.5,2.15625
38,2.265625
38.5,2.03125
39,2.265625
39.5,1.90625
40,1.890625
40.5,2.046875
41,1.5546875
41.5,1.9921875
42,1.9453125
42.5,1.8046875
43,2.015625
43.5,1.7421875
44,1.9921875
44.5,1.8671875
45,1.5703125
45.5,1.984375
46,1.9140625
46.5,2
47,2.03125
47.5,1.8984375
48,1.9296875
48.5,1.8515625
49,1.8203125
49.5,1.828125
50,2.0625
50.5,2.265625
51,2.15625
51.5,1.6484375
52,2.0625
52.5,1.875
53,2.0625
53.5,1.921875
54,2.015625
54.5,1.4765625
55,1.6171875
55.5,2.03125
56,1.9296875
56.5,1.8125
57,2.140625
57.5,2.140625
58,1.6328125
58.5,1.640625
59,1.71875
59.5,2.0625
60,1.9609375
60.5,1.546875
61,2.375
61.5,1.875
62,1.828125
62.5,1.8828125
63,1.9140625
63.5,2.1875
64,2.09375
64.5,1.875
65,1.796875
65.5,1.921875
66,1.828125
66.5,2.125
67,1.6875
67.5,1.7265625
68,2.03125
68.5,1.890625
69,2.0625
69.5,2.15625
70,1.75
70.5,1.78125
71,1.7265625
71.5,1.78125
72,2.125
72.5,2.015625
73,2.140625
73.5,2.140625
74,2.03125
74.5,1.734375
75,2.0625
75.5,2.203125
76,1.75
76.5,1.84375
77,1.765625
77.5,1.515625
78,1.7578125
78.5,2
79,2.171875
79.5,1.8203125
80,1.6796875
80.5,1.9765625
81,2.15625
81.5,1.9296875
82,1.78125
82.5,1.9453125
83,1.546875
83.5,1.9765625
84,2
84.5,1.953125
85,1.7578125
85.5,1.9296875
86,1.921875
86.5,1.78125
87,1.5390625
87.5,1.90625
88,1.8984375
88.5,2.0625
89,1.9296875
89.5,1.625
90,2.140625
90.5,1.8125
91,1.53125
91.5,2.140625
92,2.015625
92.5,2.03125
93,2.15625
93.5,2
94,1.6953125
94.5,1.859375
95,2.046875
95.5,2.0625
96,1.8984375
96.5,1.8984375
97,1.984375
97.5,1.71875
98,1.6796875
98.5,2
99,2.09375
99.5,1.71875
100,1.9140625
100.5,1.296875
101,2
101.5,2.125
102,1.703125
102.5,2.1875
103,1.796875
103.5,1.9140625
104,1.78125
104.5,1.6953125
105,1.8203125
105.5,1.984375
106,2.140625
106.5,1.9375
107,2.015625
107.5,2.015625
108,1.640625
108.5,1.75
109,1.640625
109.5,1.828125
110,1.90625
110.5,1.828125
111,1.734375
111.5,1.9296875
112,1.703125
112.5,2.03125
113,1.8984375
113.5,1.84375
114,1.8828125
114.5,1.7421875
115,1.59375
115.5,1.6171875
116,1.7265625
116.5,1.703125
117,1.734375
117.5,1.828125
118,1.953125
118.5,1.8515625
119,1.9375
119.5,1.7578125
120,1.828125
120.5,2
121,1.734375
121.5,1.9921875
122,1.921875
122.5,2.015625
123,1.9296875
123.5,1.9609375
124,1.8828125
124.5,1.7734375
125,1.921875
125.5,2
126,2
126.5,1.9921875
127,1.9140625
127.5,1.8671875
128,1.7734375
128.5,1.7265625
129,1.7734375
129.5,1.828125
130,1.8984375
130.5,1.9609375
131,2.078125
131.5,2.078125
132,1.9140625
132.5,1.9375
133,1.8125
133.5,1.84375
134,1.8515625
134.5,1.921875
135,2.03125
135.5,2.046875
136,1.953125
136.5,1.7890625
137,1.6875
137.5,1.7265625
138,1.7109375
138.5,1.6796875
139,1.703125
139.5,1.84375
140,1.8828125
140.5,2.28125
141,1.6328125
141.5,1.7109375
142,1.71875
142.5,1.8515625
143,1.734375
143.5,1.8359375
144,1.78125
144.5,1.890625
145,2.03125
145.5,1.765625
146,1.8671875
146.5,2.25
147,1.8671875
147.5,2.015625
148,1.84375
148.5,1.640625
149,1.8359375
149.5,1.7578125
150,1.8828125
150.5,1.9609375
151,1.8671875
151.5,1.953125
152,1.9296875
152.5,2.125
153,1.859375
153.5,1.9140625
154,1.796875
154.5,1.7421875
155,2.0625
155.5,1.71875
156,1.6875
156.5,1.7890625
157,1.953125
157.5,1.5859375
158,1.765625
158.5,1.765625
159,1.8828125
159.5,1.8203125
160,1.6640625
160.5,1.90625
161,1.5390625
161.5,1.890625
162,1.9140625
162.5,1.7109375
163,1.7109375
163.5,1.84375
164,1.9296875
164.5,1.6171875
165,1.6015625
165.5,1.7421875
166,1.625
166.5,2.203125
167,1.6328125
167.5,1.546875
168,1.9765625
168.5,1.9609375
169,1.5078125
169.5,1.4921875
170,1.703125
170.5,2
171,1.7734375
171.5,1.921875
172,1.7890625
172.5,1.765625
173,2.03125
173.5,1.5859375
174,1.75
174.5,1.5390625
175,2
175.5,1.6015625
176,1.8984375
176.5,2
177,1.828125
177.5,1.765625
178,1.78125
178.5,1.8515625
179,1.7109375
179.5,1.703125
180,1.609375
180.5,1.96875
181,1.6796875
181.5,1.7578125
182,1.75
182.5,1.6484375
183,1.4453125
183.5,1.7734375
184,1.4921875
184.5,2.171875
185,1.6640625
185.5,1.9921875
186,1.6328125
186.5,1.8125
187,2.0625
187.5,1.9375
188,1.8828125
188.5,1.65625
189,2.03125
189.5,1.7265625
190,1.578125
190.5,2.078125
191,1.78125
191.5,1.8671875
192,1.9296875
192.5,1.7578125
193,1.90625
193.5,2.15625
194,1.875
194.5,1.46875
195,1.8359375
195.5,1.7890625
196,1.875
196.5,1.8203125
197,1.859375
197.5,1.78125
198,1.75
198.5,1.796875
199,1.859375
199.5,1.6640625
200,1.890625
200.5,1.3828125
201,1.8359375
201.5,2.0625
202,1.734375
202.5,1.8359375
203,1.6484375
203.5,1.90625
204,2
204.5,1.7109375
205,1.6640625
205.5,1.9765625
206,1.5859375
206.5,1.578125
207,1.578125
207.5,1.984375
208,1.703125
208.5,1.515625
209,2.03125
209.5,1.6640625
210,1.875
210.5,1.75
211,1.8828125
211.5,1.75
212,1.609375
212.5,1.7421875
213,1.8046875
213.5,1.765625
214,1.8671875
214.5,1.765625
215,1.6484375
215.5,1.59375
216,1.4140625
216.5,1.671875
217,2.140625
217.5,1.8125
218,1.765625
218.5,1.90625
219,1.6640625
219.5,1.6015625
220,1.7109375
220.5,1.8359375
221,1.5859375
221.5,1.9375
222,2.0625
222.5,1.8671875
223,1.953125
223.5,1.6484375
224,1.7421875
224.5,1.9609375
225,1.8515625
225.5,1.921875
226,1.8671875
226.5,1.7109375
227,1.7265625
227.5,1.8828125
228,1.8125
228.5,1.734375
229,1.7734375
229.5,1.8984375
230,1.890625
230.5,1.78125
231,1.5546875
231.5,1.9453125
232,1.7265625
232.5,1.8046875
233,2.03125
233.5,1.7109375
234,1.6875
234.5,1.8359375
235,1.859375
235.5,1.609375
236,2.03125
236.5,1.765625
237,1.65625
237.5,1.7890625
238,1.796875
238.5,1.8828125
239,2
239.5,1.828125
240,1.765625
240.5,1.8984375
241,1.7265625
241.5,1.8984375
242,1.96875
242.5,1.3359375
243,1.890625
243.5,1.6953125
244,1.8125
244.5,1.796875
245,1.8359375
245.5,1.8515625
246,1.71875
246.5,1.7578125
247,1.4296875
247.5,1.75
248,1.8046875
248.5,2.0625
249,1.7265625
249.5,1.953125
250,1.7421875
250.5,1.7421875
251,1.7734375
251.5,1.9765625
252,1.8828125
252.5,1.984375
253,1.5703125
253.5,1.953125
254,1.859375
254.5,1.9140625
255,1.765625
255.5,2.015625
256,1.6953125
256.5,1.6640625
257,1.8671875
257.5,1.9609375
258,1.75
258.5,1.5859375
259,1.9296875
259.5,1.6953125
260,1.859375
260.5,1.8046875
261,1.9296875
261.5,1.5703125
262,1.578125
262.5,2.109375
263,1.609375
263.5,1.9921875
264,1.9765625
264.5,1.9296875
265,1.7578125
265.5,1.9140625
266,1.8359375
266.5,1.71875
267,1.6640625
267.5,1.6171875
268,1.7734375
268.5,2.015625
269,1.8671875
269.5,1.796875
270,1.796875
270.5,1.890625
271,1.90625
271.5,1.6484375
272,1.75
272.5,1.71875
273,1.59375
273.5,1.7421875
274,1.7578125
274.5,1.8046875
275,1.7265625
275.5,1.859375
276,1.78125
276.5,1.828125
277,1.6640625
277.5,1.765625
278,1.875
278.5,1.7421875
279,1.671875
279.5,1.8671875
280,1.7734375
280.5,1.5859375
281,1.7734375
281.5,1.859375
282,1.75
282.5,1.734375
283,2.046875
283.5,1.8359375
284,2
284.5,1.6640625
285,1.6796875
285.5,1.828125
286,2.09375
286.5,1.859375
287,2.03125
287.5,1.78125
288,1.8671875
288.5,1.6875
289,1.640625
289.5,1.5859375
290,1.921875
290.5,1.53125
291,2.015625
291.5,1.9453125
292,1.6875
292.5,1.875
293,1.78125
293.5,1.9296875
294,1.5859375
294.5,1.8046875
295,1.7578125
295.5,2
296,1.8359375
296.5,1.28125
297,1.734375
297.5,1.9765625
298,1.828125
298.5,2.015625
299,1.640625
299.5,1.328125
300,1.828125
300.5,1.7734375
301,1.6640625
301.5,1.578125
302,1.6328125
302.5,1.765625
303,1.828125
303.5,1.8359375
304,1.7578125
304.5,1.890625
305,2.140625
305.5,1.9375
306,1.7421875
306.5,1.828125
307,1.671875
307.5,1.6484375
308,2.03125
308.5,1.5703125
309,1.9375
309.5,1.6796875
310,1.84375
310.5,1.96875
311,1.828125
311.5,1.734375
312,1.8359375
312.5,1.765625
313,1.5859375
313.5,1.953125
314,1.7578125
314.5,1.71875
315,2
315.5,1.640625
316,1.46875
316.5,1.609375
317,2.015625
317.5,1.6640625
318,2.078125
318.5,1.90625
319,1.8046875
319.5,1.6171875
320,1.7421875
320.5,1.9765625
321,1.6796875
321.5,1.8671875
322,1.90625
322.5,1.5859375
323,1.5859375
323.5,1.890625
324,1.8828125
324.5,1.6328125
325,1.921875
325.5,1.7265625
326,1.6875
326.5,1.75
327,1.96875
327.5,1.796875
328,1.6484375
328.5,2.0625
329,1.59375
329.5,1.8125
330,1.78125
330.5,2.046875
331,1.859375
331.5,2.125
332,1.8984375
332.5,1.78125
333,1.7109375
333.5,1.9140625
334,1.9453125
334.5,1.8125
335,2.015625
335.5,1.8515625
336,1.71875
336.5,1.5390625
337,1.890625
337.5,1.75
338,1.6953125
338.5,1.8359375
339,1.828125
339.5,1.8515625
340,1.8359375
340.5,1.9296875
341,2
341.5,1.6640625
342,1.875
342.5,1.96875
343,1.859375
343.5,1.8359375
344,1.7734375
344.5,1.9765625
345,1.6640625
345.5,1.90625
346,1.8359375
346.5,1.796875
347,2.0625
347.5,1.890625
348,1.796875
348.5,1.671875
349,1.5625
349.5,1.96875
350,1.7890625
350.5,1.6796875
351,1.7421875
351.5,1.9453125
352,1.515625
352.5,2.09375
353,1.8828125
353.5,1.65625
354,1.6796875
354.5,1.7421875
355,2.15625
355.5,2
356,1.7734375
356.5,1.6796875
357,1.5234375
357.5,1.7578125
358,1.5234375
358.5,1.5234375
359,1.90625
359.5,1.671875
360,1.7265625


==> base_smooth.csv <==
Step,Value
0.5,6.46875
1,5.84375
1.5,5.417089483
2,5.095894519
2.5,4.851176559
3,4.666183514
3.5,4.505544539
4,4.361910221
4.5,4.116630189
5,3.945189497
5.5,3.743686896
6,3.620449954
6.5,3.520498688
7,3.410463886
7.5,3.270232624
8,3.18719785
8.5,3.076595152
9,3.012429755
9.5,2.954990024
10,2.904972566
10.5,2.848972881
11,2.791198655
11.5,2.752389125
12,2.706285163
12.5,2.638610819
13,2.59539503
13.5,2.538815439
14,2.477836317
14.5,2.423591431
15,2.392410492
15.5,2.401971723
16,2.392706409
16.5,2.381205349
17,2.343601443
17.5,2.356437608
18,2.363132165
18.5,2.340420966
19,2.33598543
19.5,2.336774852
20,2.320037473
20.5,2.301854339
21,2.287117468
21.5,2.273888172
22,2.25412015
22.5,2.248975735
23,2.241204618
23.5,2.212191544
24,2.180615229
24.5,2.173450176
25,2.176433031
25.5,2.166556417
26,2.148261903
26.5,2.108285518
27,2.114666041
27.5,2.085140834
28,2.071902993
28.5,2.069394009
29,2.052260347
29.5,2.064245743
30,2.070332106
30.5,2.091458063
31,2.108900145
31.5,2.11677044
32,2.103515268
32.5,2.087678187
33,2.06326205
33.5,2.074132689
34,2.107370131
34.5,2.101316403
35,2.098995809
35.5,2.090654024
36,2.084710605
36.5,2.079362101
37,2.053446487
37.5,2.063730644
38,2.083926804
38.5,2.078657545
39,2.097359335
39.5,2.078243761
40,2.059477785
40.5,2.058217259
41,2.00785537
41.5,2.006288334
42,2.000189876
42.5,1.980637116
43,1.984136311
43.5,1.959938901
44,1.963164064
44.5,1.953565596
45,1.915237366
45.5,1.922151604
46,1.921342643
46.5,1.929208816
47,1.939413444
47.5,1.935315666
48,1.934752826
48.5,1.92643349
49,1.915821043
49.5,1.90705118
50,1.922596475
50.5,1.956900148
51,1.976835562
51.5,1.94399512
52,1.955845814
52.5,1.947761106
53,1.959235157
53.5,1.955499094
54,1.961511754
54.5,1.913016329
55,1.883433172
55.5,1.898214978
56,1.901362254
56.5,1.892475969
57,1.917291023
57.5,1.939624542
58,1.908943187
58.5,1.88211125
59,1.86577506
59.5,1.885447624
60,1.892996636
60.5,1.858384372
61,1.91004607
61.5,1.906541455
62,1.898699793
62.5,1.89711106
63,1.898806207
63.5,1.927675631
64,1.944283091
64.5,1.937354773
65,1.92330678
65.5,1.923163602
66,1.913659733
66.5,1.934793777
67,1.910064381
67.5,1.891714181
68,1.905667771
68.5,1.904163493
69,1.919997152
69.5,1.943622447
70,1.924260194
70.5,1.90995917
71,1.891619497
71.5,1.880582544
72,1.905024296
72.5,1.916084369
73,1.938538437
73.5,1.958747097
74,1.965997388
74.5,1.942835146
75,1.954801633
75.5,1.979633973
76,1.956670573
76.5,1.945378515
77,1.927403162
77.5,1.886225342
78,1.873384057
78.5,1.886045652
79,1.914628589
79.5,1.905196979
80,1.88264603
80.5,1.892037678
81,1.918458911
81.5,1.91958177
82,1.905748592
82.5,1.909704983
83,1.873421984
83.5,1.883736036
84,1.895362432
84.5,1.901138689
85,1.88680607
85.5,1.891094213
86,1.894172292
86.5,1.882880063
87,1.848498306
87.5,1.854273475
88,1.858689878
88.5,1.87907089
89,1.884132551
89.5,1.858219296
90,1.886459867
90.5,1.87906388
91,1.844282492
91.5,1.873916743
92,1.888087568
92.5,1.902403812
93,1.927788431
93.5,1.935009588
94,1.911039879
94.5,1.905873391
95,1.919973552
95.5,1.934226197
96,1.930647327
96.5,1.927426344
97,1.93312121
97.5,1.911684089
98,1.88848443
98.5,1.899635987
99,1.919047388
99.5,1.899017649
100,1.900522134
100.5,1.840157421
101,1.856141679
101.5,1.883027511
102,1.86503726
102.5,1.897283534
103,1.887242681
103.5,1.889924662
104,1.879057196
104.5,1.860682727
105,1.856645704
105.5,1.869418634
106,1.89653927
106.5,1.900635343
107,1.912134309
107.5,1.922483378
108,1.89429754
108.5,1.879867786
109,1.855943508
109.5,1.853161657
110,1.858470491
110.5,1.855435942
111,1.843329848
111.5,1.851965613
112,1.837081552
112.5,1.856498397
113,1.860692307
113.5,1.858998076
114,1.861379519
114.5,1.849460317
115,1.823889285
115.5,1.803219107
116,1.795553446
116.5,1.786310601
117,1.781117041
117.5,1.785817837
118,1.802548553
118.5,1.807449948
119,1.820454953
119.5,1.814190708
120,1.815584137
120.5,1.834025723
121,1.824060651
121.5,1.840873336
122,1.848973502
122.5,1.865638652
123,1.872043537
123.5,1.880932933
124,1.88112089
124.5,1.870352551
125,1.875504796
125.5,1.887954316
126,1.899158885
126.5,1.908461746
127,1.909021822
127.5,1.904838389
128,1.8916983
128.5,1.87518472
129,1.865009998
129.5,1.861321499
130,1.865033099
130.5,1.874623539
131,1.894973685
131.5,1.913288816
132,1.913366185
132.5,1.915779566
133,1.90545161
133.5,1.899281449
134,1.894509554
134.5,1.897246098
135,1.910646489
135.5,1.92426934
136,1.927154906
136.5,1.913345665
137,1.890761099
137.5,1.874341239
138,1.858000865
138.5,1.840169528
139,1.826465076
139.5,1.828193568
140,1.833655461
140.5,1.878414915
141,1.853854674
141.5,1.839562956
142,1.827481661
142.5,1.829889745
143,1.82033827
143.5,1.821898193
144,1.817833374
144.5,1.825112536
145,1.845726283
145.5,1.837716154
146,1.840663289
146.5,1.88159696
147,1.880156014
147.5,1.893702913
148,1.888707621
148.5,1.863899359
149,1.861103173
149.5,1.850774106
150,1.853977945
150.5,1.864673901
151,1.864925261
151.5,1.873745235
152,1.879339461
152.5,1.903905515
153,1.899452464
153.5,1.900913467
154,1.890509621
154.5,1.875677408
155,1.894359668
155.5,1.876798701
156,1.857868831
156.5,1.850988198
157,1.861201878
157.5,1.83367544
158,1.826870396
158.5,1.820745857
159,1.826952521
159.5,1.826288519
160,1.810065917
160.5,1.819684325
161,1.791622143
161.5,1.801522428
162,1.812776436
162.5,1.802592542
163,1.793427038
163.5,1.798459334
164,1.811582151
164.5,1.792142686
165,1.773084667
165.5,1.76999495
166,1.755495455
166.5,1.80025841
167,1.783513819
167.5,1.759849937
168,1.781521193
168.5,1.799462824
169,1.770297791
169.5,1.742486762
170,1.738550586
170.5,1.764695528
171,1.765569725
171.5,1.781200252
172,1.781986477
172.5,1.780350329
173,1.805440296
173.5,1.783490017
174,1.780141015
174.5,1.756033164
175,1.780429847
175.5,1.762543113
176,1.776132551
176.5,1.798519296
177,1.801479867
177.5,1.79789438
178,1.796229942
178.5,1.801763198
179,1.792680628
179.5,1.783725065
180,1.766290059
180.5,1.786536053
181,1.775851197
181.5,1.774047328
182,1.771642595
182.5,1.759322085
183,1.727921127
183.5,1.732472764
184,1.708444238
184.5,1.754787314
185,1.745714833
185.5,1.770362099
186,1.756607139
186.5,1.762196425
187,1.792226783
187.5,1.806754105
188,1.814359944
188.5,1.79854895
189,1.821819055
189.5,1.812293399
190,1.788876559
190.5,1.817801403
191,1.814146263
191.5,1.819450387
192,1.830474098
192.5,1.823207938
193,1.831512144
193.5,1.86398593
194,1.865087337
194.5,1.825453603
195,1.826501993
195.5,1.822758044
196,1.827982239
196.5,1.827215265
197,1.830431239
197.5,1.825513115
198,1.817961803
198.5,1.815853123
199,1.820205311
199.5,1.80459103
200,1.813194427
200.5,1.770156234
201,1.776734361
201.5,1.805310925
202,1.798217332
202.5,1.801989349
203,1.786634164
203.5,1.798595748
204,1.818736173
204.5,1.807956306
205,1.793566925
205.5,1.811866483
206,1.789273584
206.5,1.768158726
207,1.749155353
207.5,1.772677318
208,1.765722086
208.5,1.740712378
209,1.76976614
209.5,1.759195776
210,1.770776198
210.5,1.768698578
211,1.780109971
211.5,1.777098973
212,1.760326576
212.5,1.758512669
213,1.763130152
213.5,1.763379637
214,1.773760423
214.5,1.772946881
215,1.760495943
215.5,1.743821348
216,1.710845463
216.5,1.706948417
217,1.750316075
217.5,1.756534468
218,1.757443521
218.5,1.772324169
219,1.761498002
219.5,1.745504452
220,1.742047757
220.5,1.751436731
221,1.734886808
221.5,1.755148127
222,1.785883314
222.5,1.794013733
223,1.80992486
223.5,1.793776124
224,1.788617261
224.5,1.805849285
225,1.810420607
225.5,1.821566046
226,1.826128191
226.5,1.814609122
227,1.80580446
227.5,1.813505264
228,1.813404738
228.5,1.805501764
229,1.802295337
229.5,1.811909554
230,1.819781098
230.5,1.815927989
231,1.78980394
231.5,1.805354796
232,1.797475566
232.5,1.79819676
233,1.821502084
233.5,1.810445625
234,1.798151063
234.5,1.801929706
235,1.807674236
235.5,1.787844312
236,1.812184881
236.5,1.807528893
237,1.792401004
237.5,1.792067153
238,1.792547938
238.5,1.801574394
239,1.821416955
239.5,1.822087759
240,1.816441483
240.5,1.824641085
241,1.814833226
241.5,1.823193654
242,1.837749288
242.5,1.78756811
243,1.797873799
243.5,1.787617669
244,1.790105902
244.5,1.790782812
245,1.795298281
245.5,1.800924702
246,1.792707232
246.5,1.789217759
247,1.753264733
247.5,1.75293826
248,1.758113184
248.5,1.788551865
249,1.782352929
249.5,1.799430136
250,1.793705872
250.5,1.788554035
251,1.787042382
251.5,1.805994393
252,1.813676204
252.5,1.830746084
253,1.804702725
253.5,1.819544953
254,1.823527958
254.5,1.832581412
255,1.825885771
255.5,1.844859694
256,1.829904974
256.5,1.813320727
257,1.818707404
257.5,1.832930414
258,1.824637372
258.5,1.800767385
259,1.813659397
259.5,1.801824707
260,1.807579736
260.5,1.807290513
261,1.819530211
261.5,1.79460844
262,1.772960096
262.5,1.806601587
263,1.786878928
263.5,1.807409785
264,1.824325057
264.5,1.834861301
265,1.827156421
265.5,1.835847029
266,1.835856076
266.5,1.824145468
267,1.808137171
267.5,1.789042204
268,1.787481734
268.5,1.810296061
269,1.815985204
269.5,1.814074184
270,1.812354266
270.5,1.820181339
271,1.828788205
271.5,1.810753135
272,1.804677821
272.5,1.796085039
273,1.775851535
273.5,1.772485132
274,1.771017868
274.5,1.774384832
275,1.769602598
275.5,1.778579839
276,1.778846855
276.5,1.783774669
277,1.771803452
277.5,1.771185607
278,1.781567046
278.5,1.777629092
279,1.767053683
279.5,1.777067064
280,1.776704108
280.5,1.757627447
281,1.759208452
281.5,1.769225107
282,1.767302596
282.5,1.764009837
283,1.792296353
283.5,1.796660468
284,1.816994421
284.5,1.801701229
285,1.789499856
285.5,1.79336237
286,1.823401133
286.5,1.82699852
287,1.847423668
287.5,1.840806301
288,1.843444421
288.5,1.827849979
289,1.809127481
289.5,1.786808483
290,1.800315135
290.5,1.773408621
291,1.797630259
291.5,1.812398483
292,1.799908635
292.5,1.807417771
293,1.804800994
293.5,1.817289645
294,1.79415443
294.5,1.795207737
295,1.791468214
295.5,1.812321392
296,1.814683003
296.5,1.761339703
297,1.758643232
297.5,1.780435159
298,1.785204143
298.5,1.808246229
299,1.791484106
299.5,1.745148195
300,1.753445876
300.5,1.755445038
301,1.746306784
301.5,1.729488606
302,1.719820995
302.5,1.724401396
303,1.734773756
303.5,1.744890131
304,1.746182368
304.5,1.760626631
305,1.798626468
305.5,1.812513821
306,1.805481189
306.5,1.80774557
307,1.794158513
307.5,1.779586412
308,1.804752771
308.5,1.781308743
309,1.796927869
309.5,1.785203832
310,1.791058449
310.5,1.808827604
311,1.810757344
311.5,1.803119109
312,1.806400948
312.5,1.802323354
313,1.780684768
313.5,1.797928791
314,1.793917162
314.5,1.786400446
315,1.807760401
315.5,1.791046861
316,1.758817175
316.5,1.743872958
317,1.771048162
317.5,1.760349596
318,1.792127136
318.5,1.803539422
319,1.80365423
319.5,1.785007557
320,1.780725552
320.5,1.800309246
321,1.788247072
321.5,1.796141115
322,1.807152003
322.5,1.785030553
323,1.765121248
323.5,1.777671623
324,1.78818571
324.5,1.772648389
325,1.78757105
325.5,1.781470195
326,1.772073176
326.5,1.769865858
327,1.789754272
327.5,1.790466345
328,1.776263461
328.5,1.804887115
329,1.783773403
329.5,1.786646063
330,1.786106457
330.5,1.812183311
331,1.81690248
331.5,1.847712232
332,1.852784759
332.5,1.845631283
333,1.832161905
333.5,1.840351964
334,1.850848018
334.5,1.847013216
335,1.863874394
335.5,1.862643205
336,1.848253884
336.5,1.817334746
337,1.824663771
337.5,1.817197394
338,1.805008905
338.5,1.808101764
339,1.810104088
339.5,1.814249929
340,1.816418686
340.5,1.827745568
341,1.844971011
341.5,1.82688016
342,1.831692144
342.5,1.845397929
343,1.846795636
343.5,1.845709823
344,1.838482591
344.5,1.852290581
345,1.833467773
345.5,1.840745996
346,1.840265146
346.5,1.835926132
347,1.858583519
347.5,1.861787667
348,1.8552964
348.5,1.83695426
349,1.809508834
349.5,1.825432951
350,1.821795906
350.5,1.807585065
351,1.801045309
351.5,1.815472028
352,1.785487325
352.5,1.816313592
353,1.822963483
353.5,1.806292135
354,1.793631671
354.5,1.788487254
355,1.825263529
355.5,1.842737176
356,1.835807208
356.5,1.820195237
357,1.790519464
357.5,1.787248767
358,1.760867641
358.5,1.737124627
359,1.754037164
359.5,1.745820948
360,1.743895103


==> rec_smooth.csv <==
Step,Value
0.5,6.59375
1,5.952302632
1.5,5.520179889
2,5.196268901
2.5,4.957564376
3,4.786547625
3.5,4.647762246
4,4.528539568
4.5,4.279014479
5,4.104232997
5.5,3.897769156
6,3.766124362
6.5,3.661306006
7,3.547195606
7.5,3.401551772
8,3.311987689
8.5,3.195784504
9,3.126787469
9.5,3.065158572
10,3.011493266
10.5,2.950550661
11,2.890174973
11.5,2.850791986
12,2.80078653
12.5,2.731347891
13,2.686569963
13.5,2.62694584
14,2.564086529
14.5,2.506529359
15,2.473214153
15.5,2.48412137
16,2.474439281
16.5,2.460953603
17,2.421575527
17.5,2.432824555
18,2.438098411
18.5,2.412519952
19,2.407106675
19.5,2.407019577
20,2.389496107
20.5,2.370607728
21,2.35523794
21.5,2.341440475
22,2.319584474
22.5,2.314141016
23,2.306101261
23.5,2.276846816
24,2.243481089
24.5,2.23470774
25,2.237815483
25.5,2.228051144
26,2.208288529
26.5,2.167776217
27,2.174458692
27.5,2.144421411
28,2.129939606
28.5,2.127878063
29,2.108797927
29.5,2.121380758
30,2.128004586
30.5,2.149614076
31,2.165926412
31.5,2.174344799
32,2.160018428
32.5,2.136178789
33,2.112381934
33.5,2.123027891
34,2.157626866
34.5,2.151234729
35,2.148609611
35.5,2.141557173
36,2.136774028
36.5,2.134032873
37,2.107337362
37.5,2.116919671
38,2.138047239
38.5,2.133616187
39,2.151509395
39.5,2.132447578
40,2.113729981
40.5,2.11173159
41,2.060705651
41.5,2.059322366
42,2.052607917
42.5,2.032500781
43,2.035501051
43.5,2.010854621
44,2.014456997
44.5,2.004416698
45,1.965690828
45.5,1.972247195
46,1.971897454
46.5,1.980958211
47,1.990675376
47.5,1.985357599
48,1.984478054
48.5,1.976654963
49,1.965707858
49.5,1.955855531
50,1.971207886
50.5,2.005337913
51,2.025117048
51.5,1.992135954
52,2.00542259
52.5,1.997848962
53,2.009001724
53.5,2.00575776
54,2.011432049
54.5,1.961850834
55,1.932071725
55.5,1.946677174
56,1.949665729
56.5,1.940636595
57,1.968448105
57.5,1.991915922
58,1.959911673
58.5,1.932670385
59,1.915184527
59.5,1.934603644
60,1.942705805
60.5,1.907028871
61,1.960076123
61.5,1.957037253
62,1.949614762
62.5,1.948403284
63,1.950437959
63.5,1.980394209
64,1.997979813
64.5,1.991150573
65,1.975629248
65.5,1.975722573
66,1.965650307
66.5,1.987835294
67,1.962489246
67.5,1.94436531
68,1.957741287
68.5,1.954935906
69,1.970379823
69.5,1.993654351
70,1.973976408
70.5,1.959391262
71,1.94079588
71.5,1.929528789
72,1.952200916
72.5,1.964793327
73,1.988626499
73.5,2.008513853
74,2.015474969
74.5,1.991271219
75,2.003081598
75.5,2.027773441
76,2.004683595
76.5,1.993277734
77,1.974418709
77.5,1.932445585
78,1.919669775
78.5,1.932390299
79,1.96102627
79.5,1.951642393
80,1.929134403
80.5,1.939345963
81,1.967286368
81.5,1.968995231
82,1.954908207
82.5,1.958636137
83,1.921366272
83.5,1.930792145
84,1.943962931
84.5,1.949566638
85,1.935078724
85.5,1.940008352
86,1.943663766
86.5,1.93210989
87,1.8967114
87.5,1.90235276
88,1.906648734
88.5,1.926921361
89,1.931885475
89.5,1.904321927
90,1.934202235
90.5,1.925938261
91,1.890375685
91.5,1.920088117
92,1.934329305
92.5,1.948708875
93,1.975712987
93.5,1.984391688
94,1.96017127
94.5,1.954779143
95,1.968676228
95.5,1.984308606
96,1.980408995
96.5,1.977680595
97,1.983037536
97.5,1.960515032
98,1.937119779
98.5,1.948095301
99,1.967348271
99.5,1.947175944
100,1.9485521
100.5,1.88572814
101,1.903405326
101.5,1.931814793
102,1.913633314
102.5,1.947269982
103,1.936917984
103.5,1.940101186
104,1.928122317
104.5,1.909528835
105,1.904513452
105.5,1.915624607
106,1.942812146
106.5,1.946968431
107,1.960084088
107.5,1.971888179
108,1.941886862
108.5,1.927385675
109,1.903397108
109.5,1.900557397
110,1.905814157
110.5,1.902732742
111,1.889803217
111.5,1.899260396
112,1.885115606
112.5,1.904416546
113,1.907724891
113.5,1.905233652
114,1.908460287
114.5,1.896520508
115,1.870930957
115.5,1.849462861
116,1.840297825
116.5,1.832049293
117,1.826969364
117.5,1.830991177
118,1.847892059
118.5,1.853727854
119,1.866792568
119.5,1.860582061
120,1.862023855
120.5,1.88207147
121,1.871208073
121.5,1.887212265
122,1.893803539
122.5,1.910673185
123,1.918043367
123.5,1.92623903
124,1.926583877
124.5,1.914394239
125,1.919048565
125.5,1.931831209
126,1.943335588
126.5,1.953689529
127,1.954414326
127.5,1.951160394
128,1.937294354
128.5,1.920908669
129,1.910067802
129.5,1.906561022
130,1.90887367
130.5,1.919548803
131,1.941656422
131.5,1.95999078
132,1.960866702
132.5,1.963217532
133,1.951270779
133.5,1.945206201
134,1.940529331
134.5,1.942570148
135,1.956125633
135.5,1.96988807
136,1.972118013
136.5,1.957718711
137,1.93382184
137.5,1.917783406
138,1.901005066
138.5,1.883560809
139,1.869423478
139.5,1.87076238
140,1.876654892
140.5,1.921801903
141,1.896027963
141.5,1.881425166
142,1.8690639
142.5,1.87122001
143,1.863004259
143.5,1.864203833
144,1.8598147
144.5,1.86758323
145,1.890199907
145.5,1.881648666
146,1.884108799
146.5,1.92538542
147,1.924253128
147.5,1.939640315
148,1.935520033
148.5,1.91071803
149,1.907146227
149.5,1.896900354
150,1.900960319
150.5,1.910864287
151,1.911184108
151.5,1.919284447
152,1.925012253
152.5,1.949698527
153,1.945353675
153.5,1.947693307
154,1.936517727
154.5,1.920209704
155,1.939126233
155.5,1.92490111
156,1.905067249
156.5,1.897373024
157,1.907635722
157.5,1.8785909
158,1.87120056
158.5,1.864549254
159,1.871844328
159.5,1.871378645
160,1.853772031
160.5,1.863707328
161,1.835930345
161.5,1.845306061
162,1.856087954
162.5,1.846260409
163,1.837415618
163.5,1.841174056
164,1.854712901
164.5,1.834866611
165,1.81544245
165.5,1.812804455
166,1.796367759
166.5,1.841730983
167,1.823964135
167.5,1.798598971
168,1.821864074
168.5,1.838896417
169,1.809694275
169.5,1.781068598
170,1.777180488
170.5,1.804149939
171,1.805766195
171.5,1.821283326
172,1.821967493
172.5,1.819458244
173,1.845324919
173.5,1.823292427
174,1.819869435
174.5,1.795694991
175,1.820812992
175.5,1.803575443
176,1.818530399
176.5,1.841364859
177,1.845509623
177.5,1.842208661
178,1.841581545
178.5,1.84648589
179,1.837618551
179.5,1.827294196
180,1.809408526
180.5,1.830030174
181,1.819683406
181.5,1.816621316
182,1.814646684
182.5,1.801932016
183,1.770176314
183.5,1.775189933
184,1.750795939
184.5,1.797591346
185,1.788925961
185.5,1.814720865
186,1.799655028
186.5,1.804845776
187,1.835298698
187.5,1.850206328
188,1.857373195
188.5,1.841948376
189,1.865566038
189.5,1.855571934
190,1.831733491
190.5,1.861060142
191,1.856985378
191.5,1.86425559
192,1.876267531
192.5,1.869109528
193,1.876729825
193.5,1.910931843
194,1.912026158
194.5,1.871604792
195,1.871944313
195.5,1.868343632
196,1.872915519
196.5,1.871561467
197,1.87346782
197.5,1.868933538
198,1.861727684
198.5,1.859929916
199,1.865343174
199.5,1.849121357
200,1.858740471
200.5,1.815053924
201,1.822611032
201.5,1.849724928
202,1.842877436
202.5,1.847652192
203,1.831636973
203.5,1.843785776
204,1.864094698
204.5,1.853466478
205,1.83843233
205.5,1.856151597
206,1.833036438
206.5,1.811451544
207,1.791243889
207.5,1.813682001
208,1.80653255
208.5,1.781348045
209,1.812588241
209.5,1.802423167
210,1.81280585
210.5,1.810431515
211,1.822357114
211.5,1.819808902
212,1.801890512
212.5,1.800607711
213,1.80570319
213.5,1.805601621
214,1.815666459
214.5,1.814568563
215,1.801861707
215.5,1.785738036
216,1.751695482
216.5,1.747619684
217,1.790045216
217.5,1.796196944
218,1.797046
218.5,1.81187265
219,1.800997885
219.5,1.785741846
220,1.782167662
220.5,1.790669645
221,1.774102681
221.5,1.795129913
222,1.828116922
222.5,1.835930229
223,1.851555956
223.5,1.835150361
224,1.829760325
224.5,1.848346792
225,1.852574613
225.5,1.864192152
226,1.869179187
226.5,1.858042518
227,1.849582016
227.5,1.856811314
228,1.857067683
228.5,1.848704665
229,1.845084198
229.5,1.855107028
230,1.862565076
230.5,1.859121068
231,1.831021461
231.5,1.846356815
232,1.837502384
232.5,1.838127145
233,1.860564431
233.5,1.850289238
234,1.840260314
234.5,1.843734282
235,1.849985854
235.5,1.830612269
236,1.855363542
236.5,1.851077188
237,1.835500719
237.5,1.834763147
238,1.834099332
238.5,1.843658149
239,1.863979834
239.5,1.865081851
240,1.859042416
240.5,1.867669424
241,1.857464982
241.5,1.864687234
242,1.87821851
242.5,1.827115409
243,1.838153868
243.5,1.828557231
244,1.832420258
244.5,1.832771982
245,1.836994784
245.5,1.842357806
246,1.833903275
246.5,1.830981698
247,1.793977278
247.5,1.79426705
248,1.799215345
248.5,1.830231311
249,1.82377068
249.5,1.840612362
250,1.834676125
250.5,1.827771013
251,1.827025162
251.5,1.847447645
252,1.856452881
252.5,1.873932593
253,1.846695584
253.5,1.861244775
254,1.864964048
254.5,1.874561393
255,1.867574004
255.5,1.887066603
256,1.872578693
256.5,1.855633324
257,1.860694991
257.5,1.876187992
258,1.866694193
258.5,1.841743524
259,1.855225421
259.5,1.843140379
260,1.849451341
260.5,1.848881207
261,1.860086836
261.5,1.834234403
262,1.812529712
262.5,1.846901741
263,1.826274067
263.5,1.84677166
264,1.863656994
264.5,1.874166295
265,1.865655915
265.5,1.874402824
266,1.874462541
266.5,1.861235037
267,1.845424034
267.5,1.82650663
268,1.824324717
268.5,1.848142246
269,1.853171771
269.5,1.850667094
270,1.849194134
270.5,1.857243471
271,1.866050374
271.5,1.848195337
272,1.841500803
272.5,1.831569473
273,1.810912525
273.5,1.807165023
274,1.806136021
274.5,1.809116168
275,1.804767052
275.5,1.814915346
276,1.813892562
276.5,1.821565806
277,1.808940475
277.5,1.808515178
278,1.81828866
278.5,1.813803544
279,1.803516939
279.5,1.814571495
280,1.814364346
280.5,1.794646661
281,1.795650745
281.5,1.805929421
282,1.804242729
282.5,1.801162206
283,1.830420985
283.5,1.834878887
284,1.856078498
284.5,1.840783148
285,1.827798583
285.5,1.830956225
286,1.861923103
286.5,1.866355792
287,1.887532713
287.5,1.881591942
288,1.884057748
288.5,1.867526973
289,1.848743026
289.5,1.824806223
290,1.839200601
290.5,1.811530541
291,1.836627487
291.5,1.850620988
292,1.838215139
292.5,1.845799875
293,1.843251138
293.5,1.855019774
294,1.831236547
294.5,1.832487892
295,1.828145353
295.5,1.848455817
296,1.851110236
296.5,1.797249212
297,1.794086791
297.5,1.816240612
298,1.821335301
298.5,1.845451771
299,1.828875344
299.5,1.781925309
300,1.791232778
300.5,1.7933595
301,1.7835548
301.5,1.76613682
302,1.755929388
302.5,1.760023949
303,1.771521555
303.5,1.781088149
304,1.783448084
304.5,1.798853276
305,1.836155448
305.5,1.850977403
306,1.843223413
306.5,1.844838572
307,1.830667215
307.5,1.816350493
308,1.842527944
308.5,1.818431399
309,1.834244509
309.5,1.823476309
310,1.829409928
310.5,1.848031435
311,1.850728291
311.5,1.842217962
312,1.844714916
312.5,1.840712174
313,1.819140957
313.5,1.837226861
314,1.833191675
314.5,1.825653758
315,1.847775882
315.5,1.830185794
316,1.797167214
316.5,1.783856743
317,1.811721069
317.5,1.800080212
318,1.831009691
318.5,1.841658722
319,1.841086599
319.5,1.821821689
320,1.81698327
320.5,1.836847443
321,1.823475199
321.5,1.830971429
322,1.841624286
322.5,1.819180608
323,1.798981297
323.5,1.812051917
324,1.822252975
324.5,1.806433928
325,1.821884285
325.5,1.815477107
326,1.805804396
326.5,1.803348956
327,1.823014061
327.5,1.823525155
328,1.809922639
328.5,1.838305375
329,1.816193588
329.5,1.818949229
330,1.818304306
330.5,1.844286375
331,1.849701488
331.5,1.880356339
332,1.886070705
332.5,1.879494885
333,1.865764146
333.5,1.872937732
334,1.884862708
334.5,1.881532688
335,1.898066919
335.5,1.895760227
336,1.881184204
336.5,1.849315784
337,1.856571705
337.5,1.848258285
338,1.836088706
338.5,1.839198586
339,1.841216227
339.5,1.844594604
340,1.846072644
340.5,1.85755913
341,1.874928217
341.5,1.856185395
342,1.861191855
342.5,1.87507267
343,1.876627903
343.5,1.877246363
344,1.869990476
344.5,1.884553929
345,1.864848536
345.5,1.872113682
346,1.871621064
346.5,1.865708958
347,1.888513062
347.5,1.891068006
348,1.883992455
348.5,1.86512446
349,1.837987014
349.5,1.853407062
350,1.848535106
350.5,1.833994095
351,1.829500936
351.5,1.842644592
352,1.815411383
352.5,1.846370245
353,1.85313947
353.5,1.835794273
354,1.821746096
354.5,1.816133986
355,1.851708088
355.5,1.869662279
356,1.862383551
356.5,1.846457696
357,1.817280676
357.5,1.814458859
358,1.786919223
358.5,1.762914801
359,1.779592071
359.5,1.771164113
360,1.769828952


==> std.csv <==
Step,Value
0.5,6.625
1,5.4375
1.5,4.84375
2,4.4375
2.5,4.25
3,4.125
3.5,4
4,3.890625
4.5,2.984375
5,3.125
5.5,2.671875
6,2.9375
6.5,2.96875
7,2.765625
7.5,2.359375
8,2.65625
8.5,2.3125
9,2.578125
9.5,2.578125
10,2.5625
10.5,2.453125
11,2.375
11.5,2.5
12,2.375
12.5,2.140625
13,2.28125
13.5,2.09375
14,1.9921875
14.5,1.9921875
15,2.171875
15.5,2.53125
16,2.359375
16.5,2.3125
17,2.046875
17.5,2.5
18,2.4375
18.5,2.15625
19,2.328125
19.5,2.375
20,2.1875
20.5,2.171875
21,2.1875
21.5,2.1875
22,2.09375
22.5,2.21875
23,2.1875
23.5,1.9765625
24,1.9140625
24.5,2.140625
25,2.234375
25.5,2.109375
26,2
26.5,1.7734375
27,2.1875
27.5,1.84375
28,1.9765625
28.5,2.078125
29,1.90625
29.5,2.203125
30,2.140625
30.5,2.3125
31,2.28125
31.5,2.21875
32,2
32.5,1.890625
33,1.8671875
33.5,2.1875
34,2.421875
34.5,2.0625
35,2.09375
35.5,2.03125
36,2.046875
36.5,2.0625
37,1.8359375
37.5,2.171875
38,2.28125
38.5,2.046875
39,2.265625
39.5,1.921875
40,1.90625
40.5,2.0625
41,1.5703125
41.5,2
42,1.9609375
42.5,1.8125
43,2.03125
43.5,1.7578125
44,2.015625
44.5,1.8828125
45,1.5859375
45.5,2
46,1.9375
46.5,2.015625
47,2.046875
47.5,1.90625
48,1.9375
48.5,1.8671875
49,1.8359375
49.5,1.84375
50,2.078125
50.5,2.28125
51,2.171875
51.5,1.65625
52,2.078125
52.5,1.890625
53,2.078125
53.5,1.9375
54,2.03125
54.5,1.484375
55,1.6328125
55.5,2.046875
56,1.9453125
56.5,1.828125
57,2.171875
57.5,2.15625
58,1.640625
58.5,1.6484375
59,1.7265625
59.5,2.0625
60,1.9765625
60.5,1.5625
61,2.390625
61.5,1.890625
62,1.8515625
62.5,1.8984375
63,1.9296875
63.5,2.203125
64,2.109375
64.5,1.890625
65,1.8046875
65.5,1.9375
66,1.84375
66.5,2.140625
67,1.703125
67.5,1.7421875
68,2.03125
68.5,1.8984375
69,2.078125
69.5,2.15625
70,1.765625
70.5,1.796875
71,1.7421875
71.5,1.7890625
72,2.140625
72.5,2.03125
73,2.15625
73.5,2.140625
74,2.046875
74.5,1.7421875
75,2.078125
75.5,2.203125
76,1.765625
76.5,1.8515625
77,1.78125
77.5,1.5234375
78,1.7734375
78.5,2.015625
79,2.1875
79.5,1.828125
80,1.6953125
80.5,1.9921875
81,2.171875
81.5,1.9453125
82,1.796875
82.5,1.9609375
83,1.5546875
83.5,1.9921875
84,2.015625
84.5,1.96875
85,1.7734375
85.5,1.9453125
86,1.9453125
86.5,1.796875
87,1.546875
87.5,1.9140625
88,1.9140625
88.5,2.078125
89,1.9453125
89.5,1.640625
90,2.15625
90.5,1.828125
91,1.546875
91.5,2.15625
92,2.03125
92.5,2.03125
93,2.171875
93.5,2.015625
94,1.703125
94.5,1.875
95,2.0625
95.5,2.078125
96,1.90625
96.5,1.9140625
97,1.9921875
97.5,1.7265625
98,1.6953125
98.5,2.015625
99,2.109375
99.5,1.734375
100,1.921875
100.5,1.296875
101,2.03125
101.5,2.140625
102,1.7109375
102.5,2.203125
103,1.8125
103.5,1.9375
104,1.7890625
104.5,1.7109375
105,1.8359375
105.5,1.9921875
106,2.140625
106.5,1.9453125
107,2.03125
107.5,2.03125
108,1.6484375
108.5,1.765625
109,1.65625
109.5,1.84375
110,1.9140625
110.5,1.8359375
111,1.7421875
111.5,1.9453125
112,1.71875
112.5,2.03125
113,1.90625
113.5,1.859375
114,1.8984375
114.5,1.765625
115,1.6015625
115.5,1.6328125
116,1.734375
116.5,1.7265625
117,1.75
117.5,1.8359375
118,1.9609375
118.5,1.8671875
119,1.9453125
119.5,1.7734375
120,1.8515625
120.5,2.015625
121,1.75
121.5,2
122,1.921875
122.5,2.03125
123,1.9453125
123.5,1.96875
124,1.890625
124.5,1.78125
125,1.9296875
125.5,2.015625
126,2
126.5,2
127,1.9296875
127.5,1.8828125
128,1.78125
128.5,1.7421875
129,1.7890625
129.5,1.8359375
130,1.8984375
130.5,1.984375
131,2.09375
131.5,2.09375
132,1.9375
132.5,1.953125
133,1.8203125
133.5,1.859375
134,1.8671875
134.5,1.9296875
135,2.046875
135.5,2.0625
136,1.96875
136.5,1.8046875
137,1.6953125
137.5,1.7421875
138,1.71875
138.5,1.6953125
139,1.7109375
139.5,1.859375
140,1.8984375
140.5,2.296875
141,1.640625
141.5,1.71875
142,1.7265625
142.5,1.859375
143,1.75
143.5,1.8515625
144,1.7890625
144.5,1.8984375
145,2.046875
145.5,1.7734375
146,1.875
146.5,2.265625
147,1.8828125
147.5,2.03125
148,1.859375
148.5,1.65625
149,1.8359375
149.5,1.7734375
150,1.8984375
150.5,1.96875
151,1.875
151.5,1.9609375
152,1.9453125
152.5,2.140625
153,1.875
153.5,1.9375
154,1.8125
154.5,1.7421875
155,2.078125
155.5,1.765625
156,1.6953125
156.5,1.796875
157,1.9609375
157.5,1.59375
158,1.7734375
158.5,1.7734375
159,1.8984375
159.5,1.8359375
160,1.671875
160.5,1.921875
161,1.5546875
161.5,1.8984375
162,1.921875
162.5,1.734375
163,1.7265625
163.5,1.8515625
164,1.9453125
164.5,1.6328125
165,1.6171875
165.5,1.765625
166,1.625
166.5,2.21875
167,1.6484375
167.5,1.5546875
168,1.9921875
168.5,1.9609375
169,1.5234375
169.5,1.4921875
170,1.7109375
170.5,2.015625
171,1.7890625
171.5,1.9296875
172,1.8046875
172.5,1.765625
173,2.046875
173.5,1.59375
174,1.7578125
174.5,1.5546875
175,2.015625
175.5,1.609375
176,1.9140625
176.5,2.015625
177,1.84375
177.5,1.7734375
178,1.796875
178.5,1.8671875
179,1.7265625
179.5,1.7109375
180,1.625
180.5,1.9765625
181,1.6953125
181.5,1.765625
182,1.765625
182.5,1.65625
183,1.4609375
183.5,1.7890625
184,1.5
184.5,2.1875
185,1.6796875
185.5,2
186,1.640625
186.5,1.8203125
187,2.078125
187.5,1.953125
188,1.8984375
188.5,1.671875
189,2.046875
189.5,1.7421875
190,1.5859375
190.5,2.09375
191,1.7890625
191.5,1.8984375
192,1.9453125
192.5,1.765625
193,1.9140625
193.5,2.1875
194,1.890625
194.5,1.4765625
195,1.84375
195.5,1.796875
196,1.875
196.5,1.828125
197,1.8671875
197.5,1.8046875
198,1.765625
198.5,1.8125
199,1.8671875
199.5,1.671875
200,1.90625
200.5,1.3984375
201,1.859375
201.5,2.0625
202,1.75
202.5,1.8515625
203,1.65625
203.5,1.921875
204,2.015625
204.5,1.7265625
205,1.671875
205.5,1.984375
206,1.59375
206.5,1.578125
207,1.5859375
207.5,1.9921875
208,1.703125
208.5,1.53125
209,2.046875
209.5,1.6796875
210,1.8828125
210.5,1.765625
211,1.8984375
211.5,1.7578125
212,1.609375
212.5,1.7578125
213,1.8125
213.5,1.7734375
214,1.875
214.5,1.7734375
215,1.6640625
215.5,1.609375
216,1.4296875
216.5,1.6875
217,2.140625
217.5,1.8203125
218,1.7734375
218.5,1.9140625
219,1.6796875
219.5,1.6171875
220,1.71875
220.5,1.8359375
221,1.59375
221.5,1.953125
222,2.078125
222.5,1.8671875
223,1.96875
223.5,1.65625
224,1.75
224.5,1.9765625
225,1.8515625
225.5,1.9375
226,1.8828125
226.5,1.7265625
227,1.7421875
227.5,1.890625
228,1.8359375
228.5,1.7421875
229,1.78125
229.5,1.9140625
230,1.8984375
230.5,1.796875
231,1.5546875
231.5,1.953125
232,1.7265625
232.5,1.8046875
233,2.03125
233.5,1.7265625
234,1.71875
234.5,1.84375
235,1.8671875
235.5,1.625
236,2.03125
236.5,1.78125
237,1.6640625
237.5,1.796875
238,1.8046875
238.5,1.8984375
239,2.015625
239.5,1.84375
240,1.78125
240.5,1.9140625
241,1.734375
241.5,1.90625
242,1.9765625
242.5,1.34375
243,1.8984375
243.5,1.7109375
244,1.8359375
244.5,1.8046875
245,1.8515625
245.5,1.859375
246,1.734375
246.5,1.7734375
247,1.4375
247.5,1.765625
248,1.8125
248.5,2.078125
249,1.734375
249.5,1.9609375
250,1.75
250.5,1.7421875
251,1.78125
251.5,1.984375
252,1.8984375
252.5,1.9921875
253,1.578125
253.5,1.9609375
254,1.8671875
254.5,1.9296875
255,1.78125
255.5,2.03125
256,1.703125
256.5,1.671875
257,1.875
257.5,1.9765625
258,1.765625
258.5,1.6015625
259,1.9453125
259.5,1.703125
260,1.8671875
260.5,1.8125
261,1.9375
261.5,1.578125
262,1.5859375
262.5,2.125
263,1.6171875
263.5,2
264,1.984375
264.5,1.9296875
265,1.765625
265.5,1.921875
266,1.8515625
266.5,1.71875
267,1.671875
267.5,1.625
268,1.78125
268.5,2.03125
269,1.859375
269.5,1.8046875
270,1.8046875
270.5,1.8984375
271,1.9140625
271.5,1.6640625
272,1.75
272.5,1.7265625
273,1.6015625
273.5,1.75
274,1.765625
274.5,1.8125
275,1.734375
275.5,1.8671875
276,1.78125
276.5,1.859375
277,1.671875
277.5,1.7734375
278,1.875
278.5,1.75
279,1.6875
279.5,1.875
280,1.7890625
280.5,1.59375
281,1.7734375
281.5,1.8671875
282,1.7578125
282.5,1.75
283,2.0625
283.5,1.84375
284,2
284.5,1.671875
285,1.6875
285.5,1.828125
286,2.109375
286.5,1.875
287,2.046875
287.5,1.7890625
288,1.8828125
288.5,1.6953125
289,1.6484375
289.5,1.5859375
290,1.9296875
290.5,1.5390625
291,2.015625
291.5,1.9453125
292,1.703125
292.5,1.8828125
293,1.78125
293.5,1.9296875
294,1.5859375
294.5,1.8125
295,1.765625
295.5,2
296,1.8359375
296.5,1.2890625
297,1.734375
297.5,1.984375
298,1.8359375
298.5,2.03125
299,1.65625
299.5,1.3359375
300,1.8359375
300.5,1.78125
301,1.671875
301.5,1.59375
302,1.640625
302.5,1.7734375
303,1.8359375
303.5,1.84375
304,1.78125
304.5,1.90625
305,2.15625
305.5,1.9453125
306,1.75
306.5,1.828125
307,1.6875
307.5,1.6484375
308,2.046875
308.5,1.578125
309,1.9375
309.5,1.6953125
310,1.8515625
310.5,1.9765625
311,1.84375
311.5,1.7421875
312,1.8359375
312.5,1.78125
313,1.59375
313.5,1.96875
314,1.765625
314.5,1.734375
315,2
315.5,1.6484375
316,1.484375
316.5,1.6328125
317,2.03125
317.5,1.6640625
318,2.078125
318.5,1.90625
319,1.8046875
319.5,1.625
320,1.75
320.5,1.9765625
321,1.6796875
321.5,1.8671875
322,1.90625
322.5,1.59375
323,1.5859375
323.5,1.890625
324,1.890625
324.5,1.6328125
325,1.921875
325.5,1.7265625
326,1.6875
326.5,1.75
327,1.9765625
327.5,1.796875
328,1.65625
328.5,2.078125
329,1.59375
329.5,1.8203125
330,1.7890625
330.5,2.046875
331,1.875
331.5,2.125
332,1.90625
332.5,1.7890625
333,1.71875
333.5,1.90625
334,1.953125
334.5,1.8203125
335,2.015625
335.5,1.84375
336,1.7109375
336.5,1.5390625
337,1.8984375
337.5,1.7421875
338,1.703125
338.5,1.8359375
339,1.828125
339.5,1.84375
340,1.828125
340.5,1.9375
341,2
341.5,1.65625
342,1.8671875
342.5,1.96875
343,1.859375
343.5,1.84375
344,1.7734375
344.5,1.984375
345,1.6640625
345.5,1.9140625
346,1.8359375
346.5,1.7890625
347,2.0625
347.5,1.890625
348,1.7890625
348.5,1.671875
349,1.5703125
349.5,1.9609375
350,1.78125
350.5,1.6796875
351,1.7578125
351.5,1.9375
352,1.5390625
352.5,2.078125
353,1.8828125
353.5,1.65625
354,1.671875
354.5,1.734375
355,2.140625
355.5,2
356,1.78125
356.5,1.671875
357,1.5234375
357.5,1.7578125
358,1.515625
358.5,1.5234375
359,1.8984375
359.5,1.671875
360,1.7265625


==> std_smooth.csv <==
Step,Value
0.5,6.625
1,6
1.5,5.573339483
2,5.243057575
2.5,5.000558594
3,4.813696621
3.5,4.657727331
4,4.523037574
4.5,4.271859964
5,4.095777974
5.5,3.888269236
6,3.755770856
6.5,3.650245689
7,3.53554342
7.5,3.387431685
8,3.297682882
8.5,3.179446017
9,3.108694491
9.5,3.047350938
10,2.992155349
10.5,2.931629653
11,2.869886391
11.5,2.829300664
12,2.77993269
12.5,2.711057376
13,2.665107799
13.5,2.604444462
14,2.53983758
14.5,2.482365566
15,2.449942038
15.5,2.458395346
16,2.448141217
16.5,2.434144554
17,2.394309678
17.5,2.405150061
18,2.408459614
18.5,2.382716701
19,2.37715606
19.5,2.376936854
20,2.357708963
20.5,2.338875023
21,2.323554091
21.5,2.309800483
22,2.287983863
22.5,2.280999517
23,2.271575539
23.5,2.241864186
24,2.208874112
24.5,2.202009893
25,2.205263171
25.5,2.19562967
26,2.175984694
26.5,2.135578163
27,2.140787963
27.5,2.110993494
28,2.097513474
28.5,2.095569836
29,2.076595757
29.5,2.089273996
30,2.094418341
30.5,2.116261835
31,2.132784701
31.5,2.141392508
32,2.127236567
32.5,2.103550276
33,2.079891404
33.5,2.090661521
34,2.12380851
34.5,2.117673387
35,2.115279549
35.5,2.106871853
36,2.100869121
36.5,2.097030455
37,2.070910422
37.5,2.081010617
38,2.101041225
38.5,2.095622979
39,2.112627767
39.5,2.093547859
40,2.07481398
40.5,2.07358234
41,2.023246448
41.5,2.020921433
42,2.01492218
42.5,1.99467735
43,1.99833504
43.5,1.974280272
44,1.978415134
44.5,1.968854061
45,1.930559488
45.5,1.937504015
46,1.937503614
46.5,1.945316186
47,1.955472575
47.5,1.950550096
48,1.949245034
48.5,1.941038981
49,1.930528489
49.5,1.921850384
50,1.93747826
50.5,1.971856256
51,1.991858561
51.5,1.958297055
52,1.970280058
52.5,1.962314428
53,1.973895648
53.5,1.970256037
54,1.976355503
54.5,1.927156947
55,1.897722229
55.5,1.912637631
56,1.915905142
56.5,1.907127069
57,1.933602023
57.5,1.955866942
58,1.924342593
58.5,1.896751961
59,1.879732947
59.5,1.898009718
60,1.905865022
60.5,1.87152842
61,1.923438214
61.5,1.920156884
62,1.913297431
62.5,1.911811436
63,1.913599045
63.5,1.942551685
64,1.95923404
64.5,1.952373127
65,1.937604548
65.5,1.937594093
66,1.928209675
66.5,1.949451225
67,1.924818584
67.5,1.906555464
68,1.919024925
68.5,1.916966181
69,1.933082071
69.5,1.955398874
70,1.936421479
70.5,1.922466826
71,1.904438888
71.5,1.892901246
72,1.917673627
72.5,1.929031267
73,1.951753145
73.5,1.970640334
74,1.978263802
74.5,1.954656168
75,1.967003053
75.5,1.990615251
76,1.968116223
76.5,1.95646085
77,1.938939763
77.5,1.897389534
78,1.884994329
78.5,1.898057397
79,1.927001659
79.5,1.917113993
80,1.894933842
80.5,1.904659209
81,1.931380789
81.5,1.93277396
82,1.919184064
82.5,1.923359407
83,1.886492216
83.5,1.897061744
84,1.90891807
84.5,1.914901263
85,1.900754887
85.5,1.905210648
86,1.909220833
86.5,1.89798625
87,1.862875124
87.5,1.867993862
88,1.872600726
88.5,1.893153153
89,1.898369088
89.5,1.872594679
90,1.900960211
90.5,1.89367669
91,1.858996521
91.5,1.888721869
92,1.902974682
92.5,1.915802214
93,1.941409493
93.5,1.948831043
94,1.924260439
94.5,1.919334395
95,1.933650956
95.5,1.94809836
96,1.943913524
96.5,1.940928422
97,1.94605433
97.5,1.924105147
98,1.901225882
98.5,1.912665794
99,1.932336714
99.5,1.912540543
100,1.913473989
100.5,1.85181409
101,1.869757681
101.5,1.896844413
102,1.878253721
102.5,1.910740849
103,1.900916764
103.5,1.904575088
104,1.893023829
104.5,1.874815196
105,1.870927427
105.5,1.883053434
106,1.908810591
106.5,1.912460781
107,1.924339703
107.5,1.935030733
108,1.90637141
108.5,1.892296769
109,1.868692092
109.5,1.866197883
110,1.870984344
110.5,1.86747966
111,1.854950444
111.5,1.86398665
112,1.849462985
112.5,1.867641686
113,1.871502518
113.5,1.870289766
114,1.873104539
114.5,1.862356585
115,1.836277177
115.5,1.815930709
116,1.807775138
116.5,1.799653874
117,1.794688487
117.5,1.798813388
118,1.815025799
118.5,1.820241969
119,1.832749023
119.5,1.82681787
120,1.829292333
120.5,1.8479256
121,1.83813304
121.5,1.854319736
122,1.861075262
122.5,1.878092736
123,1.884814712
123.5,1.893208241
124,1.892949917
124.5,1.881779925
125,1.886570683
125.5,1.899476115
126,1.909528503
126.5,1.918575653
127,1.919686838
127.5,1.915999404
128,1.902524463
128.5,1.886490767
129,1.87674794
129.5,1.872666896
130,1.875243957
130.5,1.886157061
131,1.906916355
131.5,1.925599719
132,1.926789747
132.5,1.929423273
133,1.918512195
133.5,1.912598476
134,1.908057378
134.5,1.91022039
135,1.923885851
135.5,1.937747266
136,1.94084754
136.5,1.927231536
137,1.904039632
137.5,1.887854419
138,1.870943977
138.5,1.853380829
139,1.839136496
139.5,1.841160347
140,1.846888062
140.5,1.891886756
141,1.86676058
141.5,1.851959522
142,1.83941982
142.5,1.841415338
143,1.832273804
143.5,1.834202674
144,1.829688656
144.5,1.836563541
145,1.857594687
145.5,1.849178968
146,1.851761071
146.5,1.893147464
147,1.892113968
147.5,1.906027571
148,1.901362314
148.5,1.876851082
149,1.872759724
149.5,1.862827502
150,1.866388502
150.5,1.876624651
151,1.876462186
151.5,1.884909718
152,1.890949996
152.5,1.915917496
153,1.911825747
153.5,1.914393172
154,1.904203855
154.5,1.888002219
155,1.907014497
155.5,1.892875548
156,1.873119243
156.5,1.865494819
157,1.875039087
157.5,1.846910178
158,1.83956291
158.5,1.832950369
159,1.839499082
159.5,1.839142924
160,1.822416132
160.5,1.832362019
161,1.804594567
161.5,1.81397886
162,1.824768474
162.5,1.815729127
163,1.806812464
163.5,1.811287468
164,1.824689971
164.5,1.805502224
165,1.786670751
165.5,1.784566176
166,1.768609559
166.5,1.813623603
167,1.797104992
167.5,1.772863243
168,1.794795669
168.5,1.811409852
169,1.782612617
169.5,1.753570105
170,1.749306845
170.5,1.77593866
171,1.777251044
171.5,1.79249469
172,1.793713971
172.5,1.790905074
173,1.816502066
173.5,1.79422686
174,1.790585424
174.5,1.766995631
175,1.791858568
175.5,1.773610211
176,1.78765544
176.5,1.810452396
177,1.813782157
177.5,1.809747691
178,1.808460422
178.5,1.81433313
179,1.805556067
179.5,1.79609421
180,1.778984789
180.5,1.79874256
181,1.788399554
181.5,1.786122099
182,1.784072389
182.5,1.77129015
183,1.740254885
183.5,1.745135646
184,1.720622082
184.5,1.767309874
185,1.758547636
185.5,1.782692873
186,1.768486085
186.5,1.773668727
187,1.804114354
187.5,1.819015419
188,1.826957627
188.5,1.811449364
189,1.834991928
189.5,1.825711485
190,1.801734086
190.5,1.830935678
191,1.82674836
191.5,1.833917274
192,1.845056797
192.5,1.837113617
193,1.844808505
193.5,1.879077655
194,1.880232389
194.5,1.8398654
195,1.84025386
195.5,1.835915974
196,1.839824377
196.5,1.838654439
197,1.841507745
197.5,1.837825721
198,1.830605649
198.5,1.828795084
199,1.832634325
199.5,1.816558393
200,1.825527554
200.5,1.782818548
201,1.790474193
201.5,1.817676774
202,1.810909097
202.5,1.814974437
203,1.799101993
203.5,1.811379294
204,1.831803865
204.5,1.821279728
205,1.806339255
205.5,1.82414283
206,1.801103547
206.5,1.778805692
207,1.759518873
207.5,1.782785736
208,1.774819662
208.5,1.750462696
209,1.780103926
209.5,1.770062284
210,1.781337305
210.5,1.779766075
211,1.791633217
211.5,1.788251146
212,1.770363531
212.5,1.769108428
213,1.773447585
213.5,1.773446577
214,1.783601919
214.5,1.782585477
215,1.770733179
215.5,1.754597361
216,1.722106375
216.5,1.718645738
217,1.760843664
217.5,1.766790548
218,1.767455243
218.5,1.782115969
219,1.771873122
219.5,1.75640456
220,1.752639104
220.5,1.760968943
221,1.744247049
221.5,1.765134844
222,1.79643386
222.5,1.803509224
223,1.820033301
223.5,1.803654971
224,1.798289474
224.5,1.816116777
225,1.819661349
225.5,1.831445214
226,1.836581943
226.5,1.825579998
227,1.817240749
227.5,1.824579174
228,1.825715006
228.5,1.817362256
229,1.81375103
229.5,1.823782177
230,1.831247709
230.5,1.827810438
231,1.800498145
231.5,1.81576083
232,1.806840997
232.5,1.806625647
233,1.829088083
233.5,1.818835524
234,1.808826972
234.5,1.812319275
235,1.817806097
235.5,1.798525488
236,1.821797939
236.5,1.817743145
237,1.80237508
237.5,1.801825072
238,1.802111315
238.5,1.811743934
239,1.83213204
239.5,1.833293836
240,1.828089453
240.5,1.836686757
241,1.826455582
241.5,1.834435023
242,1.848647771
242.5,1.798157994
243,1.808185945
243.5,1.7984611
244,1.80220874
244.5,1.802456616
245,1.807367205
245.5,1.812567984
246,1.804748686
246.5,1.801617567
247,1.76520581
247.5,1.765247729
248,1.769972956
248.5,1.800788161
249,1.794146845
249.5,1.81082591
250,1.804743319
250.5,1.798487737
251,1.796763964
251.5,1.815525067
252,1.82381631
252.5,1.840653429
253,1.814400586
253.5,1.829054278
254,1.8328676
254.5,1.84254959
255,1.836419631
255.5,1.855902668
256,1.840624901
256.5,1.823749911
257,1.82887492
257.5,1.843643678
258,1.83584181
258.5,1.812413879
259,1.825703741
259.5,1.813445867
260,1.81882003
260.5,1.818188027
261,1.830119225
261.5,1.804919802
262,1.783021572
262.5,1.817219415
263,1.797216223
263.5,1.817494601
264,1.834182641
264.5,1.843733127
265,1.835922314
265.5,1.844517583
266,1.845222074
266.5,1.832574867
267,1.81650488
267.5,1.797354392
268,1.795743953
268.5,1.819294558
269,1.823302602
269.5,1.821441092
270,1.819765733
270.5,1.827632909
271,1.836275868
271.5,1.819054532
272,1.812149078
272.5,1.803590421
273,1.783387628
273.5,1.780048866
274,1.778606479
274.5,1.781995831
275,1.777233748
275.5,1.786229123
276,1.785731211
276.5,1.79309559
277,1.780973531
277.5,1.780219928
278,1.789697935
278.5,1.785728141
279,1.775905327
279.5,1.785814795
280,1.786139565
280.5,1.766900609
281,1.767554298
281.5,1.777517618
282,1.775547106
282.5,1.772992396
283,1.801943156
283.5,1.80612384
284,1.825511456
284.5,1.810147811
285,1.79788303
285.5,1.800907227
286,1.831754004
286.5,1.836078604
287,1.857158243
287.5,1.850348669
288,1.853595052
288.5,1.837766797
289,1.818833867
289.5,1.79554423
290,1.808958557
290.5,1.781968952
291,1.805334556
291.5,1.819332351
292,1.807711616
292.5,1.815221704
293,1.811824534
293.5,1.82361083
294,1.799843497
294.5,1.801109148
295,1.797560733
295.5,1.81780466
296,1.819617944
296.5,1.766562399
297,1.763343659
297.5,1.785446793
298,1.790495864
298.5,1.814571278
299,1.79873915
299.5,1.752458985
300,1.760806836
300.5,1.762851153
301,1.753753537
301.5,1.737753184
302,1.728040365
302.5,1.732580079
303,1.742915821
303.5,1.752999239
304,1.755824315
304.5,1.770866883
305,1.809405195
305.5,1.822995926
306,1.815696333
306.5,1.8169392
307,1.80399528
307.5,1.788439502
308,1.814283052
308.5,1.790667246
309,1.805350522
309.5,1.79434672
310,1.800068298
310.5,1.817717718
311,1.820320946
311.5,1.812507601
312,1.814850591
312.5,1.811490532
313,1.789716479
313.5,1.807619831
314,1.803420348
314.5,1.796515813
315,1.816864232
315.5,1.800021559
316,1.768456903
316.5,1.754892463
317,1.782528216
317.5,1.770681645
318,1.80142598
318.5,1.811908382
319,1.811186294
319.5,1.792567665
320,1.788310898
320.5,1.807136058
321,1.794391202
321.5,1.801670832
322,1.812128749
322.5,1.790290874
323,1.769855537
323.5,1.781932483
324,1.792801735
324.5,1.776802811
325,1.79131003
325.5,1.784835277
326,1.775101749
326.5,1.772591574
327,1.792988667
327.5,1.7933773
328,1.77966457
328.5,1.809510613
329,1.787934552
329.5,1.791172347
330,1.790961362
330.5,1.816552726
331,1.822397453
331.5,1.852657708
332,1.858016937
332.5,1.851121493
333,1.837884344
333.5,1.84472091
334,1.855561319
334.5,1.852036437
335,1.868395293
335.5,1.865930764
336,1.850431437
336.5,1.819294544
337,1.827208839
337.5,1.818706705
338,1.807148535
338.5,1.810027431
339,1.811837188
339.5,1.815028469
340,1.816338122
340.5,1.82845431
341,1.845608879
341.5,1.826672991
342,1.830724442
342.5,1.844526998
343,1.846011798
343.5,1.845785618
344,1.838550806
344.5,1.853133226
345,1.834226153
345.5,1.842209788
346,1.841582559
346.5,1.836330553
347,1.858947498
347.5,1.862115248
348,1.854809973
348.5,1.836516476
349,1.809896078
349.5,1.825000221
350,1.820625198
350.5,1.806531429
351,1.801659536
351.5,1.815243582
352,1.787625474
352.5,1.816675427
353,1.823289134
353.5,1.806585221
354,1.793114198
354.5,1.787240279
355,1.822578751
355.5,1.840320876
356,1.834413788
356.5,1.818159909
357,1.788687668
357.5,1.785600152
358,1.758602636
358.5,1.735086123
359,1.75142126
359.5,1.743466634
360,1.741776221

